A Systematic Evaluation of Traditional Privacy Policy Analysis Tools Against LLMs

The advent of LLMs has significantly changed the research on privacy policy and data compliance analysis by enabling tasks that previously required specialized, domain-specific tools. However, it remains unclear to what extent LLMs can truly replicate the diverse functionalities, and the wide range of methodologies and analysis offered by prior work. In this paper, we conduct the first systematic evaluation of whether off-the-shelf LLMs can replace specialized privacy analysis tools. We study six representative tools spanning three major functionalities: contradiction detection, regulatory compliance analysis, and privacy policy summarization and aggregation, and across three intermediate tasks: structured data extraction using tuples, Semantic Role Labeling (SRL) and manual privacy policy labeling. We compare the performance of two state-of-the-art LLMs (GPT-5.2 and Gemini-2.5 in various configurations) against the tools by directly prompting the models to perform corresponding functionalities and tasks on a custom dataset of 10 privacy policies, allowing us to assess whether off-the-shelf models can produce tool-specific functionalities without further engineering or domain-specific training, major limitations in prior work. Our results show that LLMs consistently match or exceed the capabilities of existing tools across the functionalities. In manual labeling of first-party collection entities, LLMs achieved an average precision of 81.8% and recall of 70.9%, while for labeling of third-party sharing entities, they achieved an average precision of 91.4% and recall of 70.8% compared to the OPP-115 dataset. Overall, our findings indicate that LLMs can effectively perform a broad range of functionalities and tasks in privacy policy and regulation analysis that previously required specialized tools.

==> appendix/prompts/contradiction_policylint_detailed.txt <==
Role: You are a specialized Privacy Policy Auditor. Your task is to find the internal contradictions within a privacy policy.

Instructions
Extract all contradictions from the provided privacy policy.

1. Logical Contradictions Identify pairs where:

Statement A denies a practice (not_collect or not_share) for a BROAD category (e.g., Personal Information).
Statement B admits a practice (collect or share) for a SPECIFIC item that falls within that broad category (e.g., Email Address).


2. Narrowing Definitions Identify pairs where:

Statement A admits a practice (collect or share) for a BROAD category.
Statement B denies a practice (not_collect or not_share) for a SPECIFIC item within that category.

Input Privacy Policy:
<INPUT>

Output Format: JSON
Provide the analysis in the following JSON structure:

{
  "contradictions": [
    {
      "type": "Logical Contradiction",
      "statement_a": "The broad statement string",
      "statement_b": "The specific statement string",
      "reason": "string"
    },
    {
      "type": "Narrowing Definition",
      "statement_a": "The broad statement string",
      "statement_b": "The specific statement string",
      "reason": "string"
    }
  ]
  "num_contradiction": <number of contradictions found>,
  "num_narrowing_definition": <number of narrowing definition found>
}

==> appendix/prompts/contradiction_policylint_system_prompt.txt <==

Role: You are a specialized Privacy Policy Auditor. Your task is to find the internal contradictions within a privacy policy.

Output Format: JSON
Provide the analysis in the following JSON structure:

{
  "contradictions": [
    {
      "type": "Logical Contradiction",
      "statement_a": "The broad statement string",
      "statement_b": "The specific statement string",
      "reason": "string"
    },
    {
      "type": "Narrowing Definition",
      "statement_a": "The broad statement string",
      "statement_b": "The specific statement string",
      "reason": "string"
    }
  ]
  "num_contradiction": <number of contradictions found>,
  "num_narrowing_definition": <number of narrowing definition found>
}

==> appendix/prompts/contradiction_policylint_user_detailed.txt <==
Extract all contradictions from the provided privacy policy.

1. Logical Contradictions Identify pairs where:

Statement A denies a practice (not_collect or not_share) for a BROAD category (e.g., Personal Information).
Statement B admits a practice (collect or share) for a SPECIFIC item that falls within that broad category (e.g., Email Address).


2. Narrowing Definitions Identify pairs where:

Statement A admits a practice (collect or share) for a BROAD category.
Statement B denies a practice (not_collect or not_share) for a SPECIFIC item within that category.

Input Privacy Policy:
<INPUT>
